FRETting about Requirements: Formalised Requirements for an Aircraft Engine Controller

[Context & motivation] Eliciting requirements that are detailed and logical enough to be amenable to formal verification is a difficult task. Multiple tools exist for requirements elicitation and some of these also support formalisation of requirements in a way that is useful for formal methods. [Question/problem] This paper reports on our experience of using the FRET alongside our industrial partner. The use case that we investigate is an aircraft engine controller. In this context, we evaluate the use of FRET to bridge the communication gap between formal methods experts and aerospace industry specialists. [Principal ideas/results] We describe our journey from ambiguous, natural-language requirements to concise, formalised FRET requirements. We include our analysis of the formalised requirements from the perspective of patterns, translation into other formal methods and the relationship between parent-child requirements in this set. We also provide insight into lessons learned throughout this process and identify future improvements to FRET. [Contribution] Previous experience reports have been published by the FRET team, but this is the first such report of an industrial use case that was written by researchers that have not been involved FRET's development.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

